FlowMAC: Conditional Flow Matching for Audio Coding at Low Bit Rates

This paper introduces FlowMAC, a novel neural audio codec for high-quality general audio compression at low bit rates based on conditional flow matching (CFM). FlowMAC jointly learns a mel spectrogram encoder, quantizer and decoder. At inference time the decoder integrates a continuous normalizing flow via an ODE solver to generate a high-quality mel spectrogram. This is the first time that a CFM-based approach is applied to general audio coding, enabling a scalable, simple and memory efficient training. Our subjective evaluations show that FlowMAC at 3 kbps achieves similar quality as state-of-the-art GAN-based and DDPM-based neural audio codecs at double the bit rate. Moreover, FlowMAC offers a tunable inference pipeline, which permits to trade off complexity and quality. This enables real-time coding on CPU, while maintaining high perceptual quality.

==> cfm.tikz <==


\tikzset{every picture/.style={line width=0.75pt}} %set default line width to 0.75pt        

\begin{tikzpicture}[x=0.75pt,y=0.75pt,yscale=-1,xscale=1]
%uncomment if require: \path (0,403); %set diagram left start at 0, and has height of 403

%Shape: Rectangle [id:dp44695648101888286] 
\draw  [fill={rgb, 255:red, 74; green, 144; blue, 226 }  ,fill opacity=0.35 ][dash pattern={on 5.63pt off 4.5pt}][line width=1.5]  (181.9,83.03) -- (639.23,83.03) -- (639.23,334.23) -- (181.9,334.23) -- cycle ;
%Rounded Rect [id:dp660975648735335] 
\draw  [fill={rgb, 255:red, 255; green, 255; blue, 255 }  ,fill opacity=1 ] (190,145.53) .. controls (190,143.66) and (191.52,142.13) .. (193.4,142.13) -- (324.63,142.13) .. controls (326.51,142.13) and (328.03,143.66) .. (328.03,145.53) -- (328.03,155.73) .. controls (328.03,157.61) and (326.51,159.13) .. (324.63,159.13) -- (193.4,159.13) .. controls (191.52,159.13) and (190,157.61) .. (190,155.73) -- cycle ;

%Rounded Rect [id:dp7337168830203286] 
\draw  [fill={rgb, 255:red, 255; green, 255; blue, 255 }  ,fill opacity=1 ] (190,163.2) .. controls (190,161.32) and (191.52,159.8) .. (193.4,159.8) -- (324.63,159.8) .. controls (326.51,159.8) and (328.03,161.32) .. (328.03,163.2) -- (328.03,173.4) .. controls (328.03,175.28) and (326.51,176.8) .. (324.63,176.8) -- (193.4,176.8) .. controls (191.52,176.8) and (190,175.28) .. (190,173.4) -- cycle ;

%Rounded Rect [id:dp8474406870479986] 
\draw  [fill={rgb, 255:red, 255; green, 255; blue, 255 }  ,fill opacity=1 ] (462,144.2) .. controls (462,142.32) and (463.52,140.8) .. (465.4,140.8) -- (596.63,140.8) .. controls (598.51,140.8) and (600.03,142.32) .. (600.03,144.2) -- (600.03,154.4) .. controls (600.03,156.28) and (598.51,157.8) .. (596.63,157.8) -- (465.4,157.8) .. controls (463.52,157.8) and (462,156.28) .. (462,154.4) -- cycle ;
%Rounded Rect [id:dp12686254833817256] 
\draw  [fill={rgb, 255:red, 255; green, 255; blue, 255 }  ,fill opacity=1 ] (462,161.2) .. controls (462,159.32) and (463.52,157.8) .. (465.4,157.8) -- (596.63,157.8) .. controls (598.51,157.8) and (600.03,159.32) .. (600.03,161.2) -- (600.03,171.4) .. controls (600.03,173.28) and (598.51,174.8) .. (596.63,174.8) -- (465.4,174.8) .. controls (463.52,174.8) and (462,173.28) .. (462,171.4) -- cycle ;
%Rounded Rect [id:dp19872887271834327] 
\draw  [fill={rgb, 255:red, 255; green, 255; blue, 255 }  ,fill opacity=1 ] (227,202.3) .. controls (227,200.37) and (228.57,198.8) .. (230.5,198.8) -- (345.53,198.8) .. controls (347.47,198.8) and (349.03,200.37) .. (349.03,202.3) -- (349.03,212.8) .. controls (349.03,214.73) and (347.47,216.3) .. (345.53,216.3) -- (230.5,216.3) .. controls (228.57,216.3) and (227,214.73) .. (227,212.8) -- cycle ;

%Rounded Rect [id:dp3113315288631624] 
\draw  [fill={rgb, 255:red, 255; green, 255; blue, 255 }  ,fill opacity=1 ] (227,219.8) .. controls (227,217.87) and (228.57,216.3) .. (230.5,216.3) -- (345.53,216.3) .. controls (347.47,216.3) and (349.03,217.87) .. (349.03,219.8) -- (349.03,230.3) .. controls (349.03,232.23) and (347.47,233.8) .. (345.53,233.8) -- (230.5,233.8) .. controls (228.57,233.8) and (227,232.23) .. (227,230.3) -- cycle ;

%Rounded Rect [id:dp8129326751399796] 
\draw  [fill={rgb, 255:red, 255; green, 255; blue, 255 }  ,fill opacity=1 ] (435,202.3) .. controls (435,200.37) and (436.57,198.8) .. (438.5,198.8) -- (553.53,198.8) .. controls (555.47,198.8) and (557.03,200.37) .. (557.03,202.3) -- (557.03,212.8) .. controls (557.03,214.73) and (555.47,216.3) .. (553.53,216.3) -- (438.5,216.3) .. controls (436.57,216.3) and (435,214.73) .. (435,212.8) -- cycle ;
%Rounded Rect [id:dp41225961329487115] 
\draw  [fill={rgb, 255:red, 255; green, 255; blue, 255 }  ,fill opacity=1 ] (435,219.8) .. controls (435,217.87) and (436.57,216.3) .. (438.5,216.3) -- (553.53,216.3) .. controls (555.47,216.3) and (557.03,217.87) .. (557.03,219.8) -- (557.03,230.3) .. controls (557.03,232.23) and (555.47,233.8) .. (553.53,233.8) -- (438.5,233.8) .. controls (436.57,233.8) and (435,232.23) .. (435,230.3) -- cycle ;
%Rounded Rect [id:dp7973635098482295] 
\draw  [fill={rgb, 255:red, 255; green, 255; blue, 255 }  ,fill opacity=1 ] (281,260.2) .. controls (281,258.32) and (282.52,256.8) .. (284.4,256.8) -- (380.63,256.8) .. controls (382.51,256.8) and (384.03,258.32) .. (384.03,260.2) -- (384.03,270.4) .. controls (384.03,272.28) and (382.51,273.8) .. (380.63,273.8) -- (284.4,273.8) .. controls (282.52,273.8) and (281,272.28) .. (281,270.4) -- cycle ;

%Rounded Rect [id:dp8570309621978349] 
\draw  [fill={rgb, 255:red, 255; green, 255; blue, 255 }  ,fill opacity=1 ] (281,277.2) .. controls (281,275.32) and (282.52,273.8) .. (284.4,273.8) -- (380.63,273.8) .. controls (382.51,273.8) and (384.03,275.32) .. (384.03,277.2) -- (384.03,287.4) .. controls (384.03,289.28) and (382.51,290.8) .. (380.63,290.8) -- (284.4,290.8) .. controls (282.52,290.8) and (281,289.28) .. (281,287.4) -- cycle ;

%Rounded Rect [id:dp7892446573051847] 
\draw  [fill={rgb, 255:red, 255; green, 255; blue, 255 }  ,fill opacity=1 ] (410,261.2) .. controls (410,259.32) and (411.52,257.8) .. (413.4,257.8) -- (509.63,257.8) .. controls (511.51,257.8) and (513.03,259.32) .. (513.03,261.2) -- (513.03,271.4) .. controls (513.03,273.28) and (511.51,274.8) .. (509.63,274.8) -- (413.4,274.8) .. controls (411.52,274.8) and (410,273.28) .. (410,271.4) -- cycle ;
%Rounded Rect [id:dp9815398981974671] 
\draw  [fill={rgb, 255:red, 255; green, 255; blue, 255 }  ,fill opacity=1 ] (410,278.2) .. controls (410,276.32) and (411.52,274.8) .. (413.4,274.8) -- (509.63,274.8) .. controls (511.51,274.8) and (513.03,276.32) .. (513.03,278.2) -- (513.03,288.4) .. controls (513.03,290.28) and (511.51,291.8) .. (509.63,291.8) -- (413.4,291.8) .. controls (411.52,291.8) and (410,290.28) .. (410,288.4) -- cycle ;
%Straight Lines [id:da6969147174281286] 
\draw    (335.23,164.97) -- (444.57,164.97) ;
\draw [shift={(446.57,164.97)}, rotate = 180] [fill={rgb, 255:red, 0; green, 0; blue, 0 }  ][line width=0.08]  [draw opacity=0] (12,-3) -- (0,0) -- (12,3) -- cycle    ;
%Straight Lines [id:da34001946670129946] 
\draw    (352.57,221.63) -- (425.9,221.63) ;
\draw [shift={(427.9,221.63)}, rotate = 180] [fill={rgb, 255:red, 0; green, 0; blue, 0 }  ][line width=0.08]  [draw opacity=0] (12,-3) -- (0,0) -- (12,3) -- cycle    ;
%Straight Lines [id:da742524948823444] 
\draw    (385.23,282.63) -- (405.9,282.63) ;
\draw [shift={(407.9,282.63)}, rotate = 180] [fill={rgb, 255:red, 0; green, 0; blue, 0 }  ][line width=0.08]  [draw opacity=0] (12,-3) -- (0,0) -- (12,3) -- cycle    ;
%Rounded Rect [id:dp9515492118803933] 
\draw  [fill={rgb, 255:red, 255; green, 255; blue, 255 }  ,fill opacity=1 ] (460,88.53) .. controls (460,86.66) and (461.52,85.13) .. (463.4,85.13) -- (594.63,85.13) .. controls (596.51,85.13) and (598.03,86.66) .. (598.03,88.53) -- (598.03,98.73) .. controls (598.03,100.61) and (596.51,102.13) .. (594.63,102.13) -- (463.4,102.13) .. controls (461.52,102.13) and (460,100.61) .. (460,98.73) -- cycle ;
%Rounded Rect [id:dp3601274737313003] 
\draw  [fill={rgb, 255:red, 255; green, 255; blue, 255 }  ,fill opacity=1 ] (459.67,105.87) .. controls (459.67,103.99) and (461.19,102.47) .. (463.07,102.47) -- (594.3,102.47) .. controls (596.18,102.47) and (597.7,103.99) .. (597.7,105.87) -- (597.7,116.07) .. controls (597.7,117.94) and (596.18,119.47) .. (594.3,119.47) -- (463.07,119.47) .. controls (461.19,119.47) and (459.67,117.94) .. (459.67,116.07) -- cycle ;
%Straight Lines [id:da6918839402669228] 
\draw    (273.9,180.3) -- (273.9,193.97) ;
\draw [shift={(273.9,196.97)}, rotate = 270] [fill={rgb, 255:red, 0; green, 0; blue, 0 }  ][line width=0.08]  [draw opacity=0] (8.93,-4.29) -- (0,0) -- (8.93,4.29) -- cycle    ;
%Straight Lines [id:da6230085801226896] 
\draw    (293.9,237.3) -- (293.9,250.97) ;
\draw [shift={(293.9,253.97)}, rotate = 270] [fill={rgb, 255:red, 0; green, 0; blue, 0 }  ][line width=0.08]  [draw opacity=0] (8.93,-4.29) -- (0,0) -- (8.93,4.29) -- cycle    ;
%Straight Lines [id:da43441389243319295] 
\draw    (495.9,255.3) -- (495.9,241.3) ;
\draw [shift={(495.9,238.3)}, rotate = 90] [fill={rgb, 255:red, 0; green, 0; blue, 0 }  ][line width=0.08]  [draw opacity=0] (8.93,-4.29) -- (0,0) -- (8.93,4.29) -- cycle    ;
%Straight Lines [id:da2457904848445689] 
\draw    (525.23,196.63) -- (525.23,182.63) ;
\draw [shift={(525.23,179.63)}, rotate = 90] [fill={rgb, 255:red, 0; green, 0; blue, 0 }  ][line width=0.08]  [draw opacity=0] (8.93,-4.29) -- (0,0) -- (8.93,4.29) -- cycle    ;
%Straight Lines [id:da6505255522317924] 
\draw    (531.23,139.3) -- (531.23,125.3) ;
\draw [shift={(531.23,122.3)}, rotate = 90] [fill={rgb, 255:red, 0; green, 0; blue, 0 }  ][line width=0.08]  [draw opacity=0] (8.93,-4.29) -- (0,0) -- (8.93,4.29) -- cycle    ;
%Straight Lines [id:da9850129811916578] 
\draw    (528.23,82.3) -- (528.23,68.3) ;
\draw [shift={(528.23,65.3)}, rotate = 90] [fill={rgb, 255:red, 0; green, 0; blue, 0 }  ][line width=0.08]  [draw opacity=0] (8.93,-4.29) -- (0,0) -- (8.93,4.29) -- cycle    ;
%Straight Lines [id:da034562720234811994] 
\draw    (259.9,121.3) -- (259.9,134.97) ;
\draw [shift={(259.9,137.97)}, rotate = 270] [fill={rgb, 255:red, 0; green, 0; blue, 0 }  ][line width=0.08]  [draw opacity=0] (8.93,-4.29) -- (0,0) -- (8.93,4.29) -- cycle    ;
%Rounded Rect [id:dp352559728628442] 
\draw  [fill={rgb, 255:red, 255; green, 255; blue, 255 }  ,fill opacity=1 ] (235.9,102.2) .. controls (235.9,100.32) and (237.42,98.8) .. (239.3,98.8) -- (279.83,98.8) .. controls (281.71,98.8) and (283.23,100.32) .. (283.23,102.2) -- (283.23,112.4) .. controls (283.23,114.28) and (281.71,115.8) .. (279.83,115.8) -- (239.3,115.8) .. controls (237.42,115.8) and (235.9,114.28) .. (235.9,112.4) -- cycle ;
%Straight Lines [id:da34772279850829135] 
\draw    (258.9,78.3) -- (258.9,91.97) ;
\draw [shift={(258.9,94.97)}, rotate = 270] [fill={rgb, 255:red, 0; green, 0; blue, 0 }  ][line width=0.08]  [draw opacity=0] (8.93,-4.29) -- (0,0) -- (8.93,4.29) -- cycle    ;
%Straight Lines [id:da9607266979651098] 
\draw    (206.57,109.03) -- (224.9,108.98) ;
\draw [shift={(227.9,108.97)}, rotate = 179.82] [fill={rgb, 255:red, 0; green, 0; blue, 0 }  ][line width=0.08]  [draw opacity=0] (8.93,-4.29) -- (0,0) -- (8.93,4.29) -- cycle    ;
%Rounded Rect [id:dp5285448694682805] 
\draw  [fill={rgb, 255:red, 255; green, 255; blue, 255 }  ,fill opacity=1 ] (360,311.53) .. controls (360,309.66) and (361.52,308.13) .. (363.4,308.13) -- (434.5,308.13) .. controls (436.38,308.13) and (437.9,309.66) .. (437.9,311.53) -- (437.9,321.73) .. controls (437.9,323.61) and (436.38,325.13) .. (434.5,325.13) -- (363.4,325.13) .. controls (361.52,325.13) and (360,323.61) .. (360,321.73) -- cycle ;
%Straight Lines [id:da025276325456672244] 
\draw  [dash pattern={on 3.75pt off 3pt on 7.5pt off 1.5pt}]  (359.9,316.97) -- (198.57,316.3) -- (197.91,183.9) ;
\draw [shift={(197.9,180.9)}, rotate = 89.72] [fill={rgb, 255:red, 0; green, 0; blue, 0 }  ][line width=0.08]  [draw opacity=0] (8.93,-4.29) -- (0,0) -- (8.93,4.29) -- cycle    ;
%Straight Lines [id:da7816256377235036] 
\draw  [dash pattern={on 3.75pt off 3pt on 7.5pt off 1.5pt}]  (246.57,316.9) -- (245.93,241.9) ;
\draw [shift={(245.9,238.9)}, rotate = 89.51] [fill={rgb, 255:red, 0; green, 0; blue, 0 }  ][line width=0.08]  [draw opacity=0] (8.93,-4.29) -- (0,0) -- (8.93,4.29) -- cycle    ;
%Straight Lines [id:da5189382232012023] 
\draw  [dash pattern={on 3.75pt off 3pt on 7.5pt off 1.5pt}]  (311.9,316.23) -- (311.9,297.23) ;
\draw [shift={(311.9,294.23)}, rotate = 90] [fill={rgb, 255:red, 0; green, 0; blue, 0 }  ][line width=0.08]  [draw opacity=0] (8.93,-4.29) -- (0,0) -- (8.93,4.29) -- cycle    ;
%Straight Lines [id:da9403814244523193] 
\draw  [dash pattern={on 3.75pt off 3pt on 7.5pt off 1.5pt}]  (439.23,316.97) -- (613.9,317.57) -- (613.23,149.57) -- (605.57,149.57) ;
\draw [shift={(602.57,149.57)}, rotate = 360] [fill={rgb, 255:red, 0; green, 0; blue, 0 }  ][line width=0.08]  [draw opacity=0] (8.93,-4.29) -- (0,0) -- (8.93,4.29) -- cycle    ;
%Straight Lines [id:da13239886021616432] 
\draw  [dash pattern={on 3.75pt off 3pt on 7.5pt off 1.5pt}]  (526.57,317.27) -- (526.57,268.23) -- (516.23,268.49) ;
\draw [shift={(513.23,268.57)}, rotate = 358.57] [fill={rgb, 255:red, 0; green, 0; blue, 0 }  ][line width=0.08]  [draw opacity=0] (8.93,-4.29) -- (0,0) -- (8.93,4.29) -- cycle    ;
%Straight Lines [id:da5091956881572774] 
\draw  [dash pattern={on 3.75pt off 3pt on 7.5pt off 1.5pt}]  (573.9,314.9) -- (573.9,207.57) -- (563.57,207.83) ;
\draw [shift={(560.57,207.9)}, rotate = 358.57] [fill={rgb, 255:red, 0; green, 0; blue, 0 }  ][line width=0.08]  [draw opacity=0] (8.93,-4.29) -- (0,0) -- (8.93,4.29) -- cycle    ;
%Image [id:dp8215778814003234] 
\draw (527.28,52) node [rotate=-269.62] {\includegraphics[width=17.93pt,height=52.5pt]{mel.pdf}};

% Text Node
\draw (226.44,145.33) node [anchor=north west][inner sep=0.75pt]  [font=\footnotesize] [align=left] {1D ResNet};
% Text Node
\draw (210.51,162.8) node [anchor=north west][inner sep=0.75pt]  [font=\footnotesize] [align=left] {Transformer block};
% Text Node
\draw (239.45,219.56) node [anchor=north west][inner sep=0.75pt]  [font=\footnotesize] [align=left] {Transformer block};
% Text Node
\draw (255.74,202.27) node [anchor=north west][inner sep=0.75pt]  [font=\footnotesize] [align=left] {1D ResNet};
% Text Node
\draw (283.88,276.8) node [anchor=north west][inner sep=0.75pt]  [font=\footnotesize] [align=left] {Transformer block};
% Text Node
\draw (300.59,260) node [anchor=north west][inner sep=0.75pt]  [font=\footnotesize] [align=left] {1D ResNet};
% Text Node
\draw (501.17,105.47) node [anchor=north west][inner sep=0.75pt]  [font=\footnotesize] [align=left] {1D Block};
% Text Node
\draw (261.23,66.32) node   [align=left] {\begin{minipage}[lt]{91.57pt}\setlength\topsep{0pt}
{\footnotesize Decoded quantized mel}
\end{minipage}};
% Text Node
\draw (487.44,144) node [anchor=north west][inner sep=0.75pt]  [font=\footnotesize] [align=left] {Transformer block};
% Text Node
\draw (497.51,160.8) node [anchor=north west][inner sep=0.75pt]  [font=\footnotesize] [align=left] {1D ResNet};
% Text Node
\draw (450.74,202.27) node [anchor=north west][inner sep=0.75pt]  [font=\footnotesize] [align=left] {Transformer block};
% Text Node
\draw (465.45,219.56) node [anchor=north west][inner sep=0.75pt]  [font=\footnotesize] [align=left] {1D ResNet};
% Text Node
\draw (414.59,261) node [anchor=north west][inner sep=0.75pt]  [font=\footnotesize] [align=left] {Transformer block};
% Text Node
\draw (428.88,277.8) node [anchor=north west][inner sep=0.75pt]  [font=\footnotesize] [align=left] {1D ResNet};
% Text Node
\draw (496.44,87.33) node [anchor=north west][inner sep=0.75pt]  [font=\footnotesize] [align=left] {1$\displaystyle \times $1 Conv};
% Text Node
\draw (237.77,102) node [anchor=north west][inner sep=0.75pt]  [font=\footnotesize] [align=left] {Concat};
% Text Node
\draw (184.67,97.33) node [anchor=north west][inner sep=0.75pt]   [align=left] {$\displaystyle \mathbf{x}_{t}$};
% Text Node
\draw (365.4,311.13) node [anchor=north west][inner sep=0.75pt]  [font=\footnotesize] [align=left] {$\displaystyle t\ $embedding};


\end{tikzpicture}


==> enc_dec.tikz <==


\tikzset{every picture/.style={line width=0.75pt}} %set default line width to 0.75pt        

\begin{tikzpicture}[x=0.75pt,y=0.75pt,yscale=-1,xscale=1]
%uncomment if require: \path (0,337); %set diagram left start at 0, and has height of 337

%Shape: Rectangle [id:dp20784296772691424] 
\draw  [fill={rgb, 255:red, 245; green, 166; blue, 35 }  ,fill opacity=1 ][line width=1.5]  (273.76,143.89) -- (399.76,143.89) -- (399.76,281.77) -- (273.76,281.77) -- cycle ;
%Shape: Rectangle [id:dp4442263339720578] 
\draw  [fill={rgb, 255:red, 184; green, 233; blue, 134 }  ,fill opacity=1 ][line width=1.5]  (137.76,143.89) -- (263.76,143.89) -- (263.76,281.77) -- (137.76,281.77) -- cycle ;
%Shape: Rectangle [id:dp9293269586026639] 
\draw  [fill={rgb, 255:red, 255; green, 255; blue, 255 }  ,fill opacity=1 ] (277.76,168.56) -- (395.09,168.56) -- (395.09,254.27) -- (277.76,254.27) -- cycle ;
%Shape: Rectangle [id:dp9000422699908174] 
\draw  [fill={rgb, 255:red, 255; green, 255; blue, 255 }  ,fill opacity=1 ] (142.76,168.56) -- (260.09,168.56) -- (260.09,254.77) -- (142.76,254.77) -- cycle ;
%Shape: Rectangle [id:dp40286000938089916] 
\draw  [fill={rgb, 255:red, 255; green, 255; blue, 255 }  ,fill opacity=1 ] (152.84,149.76) -- (254.51,149.76) -- (254.51,165.76) -- (152.84,165.76) -- cycle ;
%Shape: Rectangle [id:dp7718639413260562] 
\draw  [fill={rgb, 255:red, 255; green, 255; blue, 255 }  ,fill opacity=1 ] (151.18,257.67) -- (252.84,257.67) -- (252.84,275.82) -- (151.18,275.82) -- cycle ;
%Rounded Rect [id:dp18923516856145228] 
\draw  [fill={rgb, 255:red, 255; green, 255; blue, 255 }  ,fill opacity=1 ] (151.4,185.29) .. controls (151.4,183.52) and (152.83,182.09) .. (154.6,182.09) -- (249.89,182.09) .. controls (251.66,182.09) and (253.09,183.52) .. (253.09,185.29) -- (253.09,194.89) .. controls (253.09,196.66) and (251.66,198.09) .. (249.89,198.09) -- (154.6,198.09) .. controls (152.83,198.09) and (151.4,196.66) .. (151.4,194.89) -- cycle ;
%Rounded Rect [id:dp008567005185974863] 
\draw  [fill={rgb, 255:red, 255; green, 255; blue, 255 }  ,fill opacity=1 ] (151.4,218.36) .. controls (151.4,216.55) and (152.86,215.09) .. (154.67,215.09) -- (249.82,215.09) .. controls (251.63,215.09) and (253.09,216.55) .. (253.09,218.36) -- (253.09,228.16) .. controls (253.09,229.96) and (251.63,231.42) .. (249.82,231.42) -- (154.67,231.42) .. controls (152.86,231.42) and (151.4,229.96) .. (151.4,228.16) -- cycle ;
%Rounded Rect [id:dp14524125434496216] 
\draw  [fill={rgb, 255:red, 255; green, 255; blue, 255 }  ,fill opacity=1 ] (151.2,234.89) .. controls (151.2,232.97) and (152.75,231.42) .. (154.67,231.42) -- (249.42,231.42) .. controls (251.34,231.42) and (252.89,232.97) .. (252.89,234.89) -- (252.89,245.29) .. controls (252.89,247.2) and (251.34,248.76) .. (249.42,248.76) -- (154.67,248.76) .. controls (152.75,248.76) and (151.2,247.2) .. (151.2,245.29) -- cycle ;
%Straight Lines [id:da37715582764830646] 
\draw    (202.38,128.49) -- (202.38,146.49) ;
\draw [shift={(202.38,148.49)}, rotate = 270] [fill={rgb, 255:red, 0; green, 0; blue, 0 }  ][line width=0.08]  [draw opacity=0] (12,-3) -- (0,0) -- (12,3) -- cycle    ;
%Straight Lines [id:da06400138062338157] 
\draw [line width=1.5]  [dash pattern={on 5.63pt off 4.5pt}]  (248.08,279.27) -- (248.58,291.77) -- (290.08,291.67) -- (290.08,280.77) ;
\draw [shift={(290.08,276.77)}, rotate = 90] [fill={rgb, 255:red, 0; green, 0; blue, 0 }  ][line width=0.08]  [draw opacity=0] (11.61,-5.58) -- (0,0) -- (11.61,5.58) -- cycle    ;
%Rounded Rect [id:dp042151317011102196] 
\draw  [fill={rgb, 255:red, 255; green, 255; blue, 255 }  ,fill opacity=1 ] (151.13,201.56) .. controls (151.13,199.64) and (152.69,198.09) .. (154.6,198.09) -- (249.36,198.09) .. controls (251.27,198.09) and (252.82,199.64) .. (252.82,201.56) -- (252.82,211.96) .. controls (252.82,213.87) and (251.27,215.42) .. (249.36,215.42) -- (154.6,215.42) .. controls (152.69,215.42) and (151.13,213.87) .. (151.13,211.96) -- cycle ;
%Shape: Rectangle [id:dp4713539349128023] 
\draw  [fill={rgb, 255:red, 255; green, 255; blue, 255 }  ,fill opacity=1 ] (286.84,149.76) -- (388.51,149.76) -- (388.51,165.76) -- (286.84,165.76) -- cycle ;
%Shape: Rectangle [id:dp5680747504964921] 
\draw  [fill={rgb, 255:red, 255; green, 255; blue, 255 }  ,fill opacity=1 ] (285.18,257.67) -- (386.84,257.67) -- (386.84,275.82) -- (285.18,275.82) -- cycle ;
%Rounded Rect [id:dp7267458546307455] 
\draw  [fill={rgb, 255:red, 255; green, 255; blue, 255 }  ,fill opacity=1 ] (285.4,185.29) .. controls (285.4,183.52) and (286.83,182.09) .. (288.6,182.09) -- (383.89,182.09) .. controls (385.66,182.09) and (387.09,183.52) .. (387.09,185.29) -- (387.09,194.89) .. controls (387.09,196.66) and (385.66,198.09) .. (383.89,198.09) -- (288.6,198.09) .. controls (286.83,198.09) and (285.4,196.66) .. (285.4,194.89) -- cycle ;
%Rounded Rect [id:dp5727490052215116] 
\draw  [fill={rgb, 255:red, 255; green, 255; blue, 255 }  ,fill opacity=1 ] (285.4,218.36) .. controls (285.4,216.55) and (286.86,215.09) .. (288.67,215.09) -- (383.82,215.09) .. controls (385.63,215.09) and (387.09,216.55) .. (387.09,218.36) -- (387.09,228.16) .. controls (387.09,229.96) and (385.63,231.42) .. (383.82,231.42) -- (288.67,231.42) .. controls (286.86,231.42) and (285.4,229.96) .. (285.4,228.16) -- cycle ;
%Rounded Rect [id:dp7519470137532693] 
\draw  [fill={rgb, 255:red, 255; green, 255; blue, 255 }  ,fill opacity=1 ] (285.2,234.89) .. controls (285.2,232.97) and (286.75,231.42) .. (288.67,231.42) -- (383.42,231.42) .. controls (385.34,231.42) and (386.89,232.97) .. (386.89,234.89) -- (386.89,245.29) .. controls (386.89,247.2) and (385.34,248.76) .. (383.42,248.76) -- (288.67,248.76) .. controls (286.75,248.76) and (285.2,247.2) .. (285.2,245.29) -- cycle ;
%Straight Lines [id:da8178865932581042] 
\draw    (338.75,149.51) -- (338.41,131.69) ;
\draw [shift={(338.38,129.69)}, rotate = 88.93] [fill={rgb, 255:red, 0; green, 0; blue, 0 }  ][line width=0.08]  [draw opacity=0] (12,-3) -- (0,0) -- (12,3) -- cycle    ;
%Rounded Rect [id:dp7330958551981632] 
\draw  [fill={rgb, 255:red, 255; green, 255; blue, 255 }  ,fill opacity=1 ] (285.13,201.56) .. controls (285.13,199.64) and (286.69,198.09) .. (288.6,198.09) -- (383.36,198.09) .. controls (385.27,198.09) and (386.82,199.64) .. (386.82,201.56) -- (386.82,211.96) .. controls (386.82,213.87) and (385.27,215.42) .. (383.36,215.42) -- (288.6,215.42) .. controls (286.69,215.42) and (285.13,213.87) .. (285.13,211.96) -- cycle ;
%Image [id:dp9316304405746135] 
\draw (267.97,300.46) node  {\includegraphics[width=24.17pt,height=6.87pt]{bitstream.pdf}};

% Text Node
\draw (176.51,152.67) node [anchor=north west][inner sep=0.75pt]  [font=\footnotesize] [align=left] {1x1 conv.};
% Text Node
\draw (163.84,261.67) node [anchor=north west][inner sep=0.75pt]  [font=\footnotesize] [align=left] {res. VQ-VAE};
% Text Node
\draw (185.83,183.89) node [anchor=north west][inner sep=0.75pt]  [font=\footnotesize] [align=left] {\begin{minipage}[lt]{20.85pt}\setlength\topsep{0pt}
\begin{center}
MHA
\end{center}

\end{minipage}};
% Text Node
\draw (162.76,235.19) node [anchor=north west][inner sep=0.75pt]  [font=\footnotesize] [align=left] {Dropout + LN};
% Text Node
\draw (187.97,217.01) node [anchor=north west][inner sep=0.75pt]  [font=\footnotesize] [align=left] {FFN};
% Text Node
\draw (162.4,200.89) node [anchor=north west][inner sep=0.75pt]  [font=\footnotesize] [align=left] {Dropout + LN};
% Text Node
\draw (309.51,152.67) node [anchor=north west][inner sep=0.75pt]  [font=\footnotesize] [align=left] {1x1 conv.};
% Text Node
\draw (298.84,261.67) node [anchor=north west][inner sep=0.75pt]  [font=\footnotesize] [align=left] {res. VQ-VAE};
% Text Node
\draw (320.83,184.89) node [anchor=north west][inner sep=0.75pt]  [font=\footnotesize] [align=left] {\begin{minipage}[lt]{20.85pt}\setlength\topsep{0pt}
\begin{center}
MHA
\end{center}

\end{minipage}};
% Text Node
\draw (297.76,235.19) node [anchor=north west][inner sep=0.75pt]  [font=\footnotesize] [align=left] {Dropout + LN};
% Text Node
\draw (322.97,218.01) node [anchor=north west][inner sep=0.75pt]  [font=\footnotesize] [align=left] {FFN};
% Text Node
\draw (298.4,200.89) node [anchor=north west][inner sep=0.75pt]  [font=\footnotesize] [align=left] {Dropout + LN};
% Text Node
\draw (141.18,169.09) node [anchor=north west][inner sep=0.75pt]  [font=\footnotesize] [align=left] {$\displaystyle \times $N};
% Text Node
\draw (276.84,169.09) node [anchor=north west][inner sep=0.75pt]  [font=\footnotesize] [align=left] {$\displaystyle \times $N};
% Text Node
\draw (160.67,284.67) node [anchor=north west][inner sep=0.75pt]  [font=\footnotesize] [align=left] {mel-encoder};
% Text Node
\draw (297.33,285.13) node [anchor=north west][inner sep=0.75pt]  [font=\footnotesize] [align=left] {mel-decoder};


\end{tikzpicture}

